Evaluation of Speech Representations for MOS prediction

In this paper, we evaluate feature extraction models for predicting speech quality. We also propose a model architecture to compare embeddings of supervised learning and self-supervised learning models with embeddings of speaker verification models to predict the metric MOS. Our experiments were performed on the VCC2018 dataset and a Brazilian-Portuguese dataset called BRSpeechMOS, which was created for this work. The results show that the Whisper model is appropriate in all scenarios: with both the VCC2018 and BRSpeech- MOS datasets. Among the supervised and self-supervised learning models using BRSpeechMOS, Whisper-Small achieved the best linear correlation of 0.6980, and the speaker verification model, SpeakerNet, had linear correlation of 0.6963. Using VCC2018, the best supervised and self-supervised learning model, Whisper-Large, achieved linear correlation of 0.7274, and the best model speaker verification, TitaNet, achieved a linear correlation of 0.6933. Although the results of the speaker verification models are slightly lower, the SpeakerNet model has only 5M parameters, making it suitable for real-time applications, and the TitaNet model produces an embedding of size 192, the smallest among all the evaluated models. The experiment results are reproducible with publicly available source-code1 .

==> readme.txt <==
=================================================================
      
     Instructions for preparing the camera-ready manuscript     
            for the TSD 2021 conference proceedings

						Rel. 2021-02-15
	 
=================================================================

Template
--------

We kindly ask you to use the provided template "tsd2021.tex" when
preparing your camera-ready submission. The required fields are
marked with "TSD 2021" comments. Please, do not delete these
comments as they may be used later by the the proceedings editor.

Further notes
-------------

* All images/figures should be either in EPS or PDF format. If you
use a bitmap image, you can embed it into EPS, e.g., using the free
ImageMagick "convert" tool as follows

  $convert -resample 300x300 input.png eps2:output.eps

or you can use your favourite graphic tool (e.g. Inkscape).

* We kindly ask you to clean up the manuscript by removing
all comments from the body of your manuscript.

* When submitting the manuscript, all we need is the *.tex file,
the figures (*.pdf/*.eps), the bibtex file (if you use bibtex),
plus the final PDF of your article. It is not necessary to attach
other files (splncs04.bst, llncs.cls, *.aux, *.bbl, *.log, *.blg,
and others).

* We will appreciate if you also attach the filled and signed
Copyright Form (scanned as PDF, in the optimal case). This is the
preferred way of delivering this document.

Should you have any questions or comments, please, send an e-mail
to tsd2021@tsdconference.org.

Thank you for your co-operation.
Yours sincerely,

TSD 2021 Organizing Committee
TSD 2021 Proceedings Editors

